Supersingularity and Superspeciality Verification of Abelian Surfaces

Supersingular abelian surfaces are essential in isogeny-based cryptography. Despite this, we have no efficient algorithm to verify if a given abelian surface is supersingular. In this work, we initiate this research topic by giving an efficient Monte Carlo algorithm to verify if an abelian surface over $\mathbb{F}_p$ is supersingular in $O(\log p)$ with negligible failure probability, and an efficient conclusive algorithm if the order is smooth. We derive this algorithm by a careful analysis on the structure of supersingular Jacobians over $\mathbb{F}_p$. Furthermore, we derive efficient algorithms to verify if an abelian variety of any dimension is minimal or maximal, and to verify if a Jacobian of any dimension is superspecial.

==> figs/benchmark_data_conc_big_p_together.dat <==
p Pairing_Avg PointCount_Avg

29 221800.000 200.000

59 215900.000 400.000

79 93500.000 800.000

89 110300.000 1000.000

179 103700.000 3700.000

239 110300.000 6000.000

359 130600.000 6000.000

419 123100.000 7000.000

479 129300.000 6500.000

719 118900.000 8900.000

839 108100.000 10200.000

1279 225900.000 9400.000

1439 347200.000 12800.000

2879 328900.000 18700.000

3359 346100.000 22200.000

5119 253500.000 23000.000

6719 338700.000 36400.000

11519 336400.000 48000.000

15359 302600.000 50900.000

20479 279900.000 54900.000

23039 333300.000 92700.000

26879 317600.000 110500.000

53759 354400.000 125900.000

81919 324000.000 141500.000

245759 753700.000 777400.000

737279 878100.000 1031700.000

1310719 874600.000 1235300.000

1474559 935200.000 1560900.000

1966079 912400.000 1750200.000

2949119 995900.000 2531100.000

188743679 1506900.000 162001200.000

==> figs/benchmark_data_conc_crypto.dat <==
p_bits p PairingCrypto_Avg Pairing_Avg 

12.322 5119 300.000 255300.000 

13.907 15359 200.000 306500.000 

14.322 20479 200.000 272900.000 

14.492 23039 200.000 315900.000 

15.714 53759 200.000 343000.000 

16.322 81919 200.000 317600.000 

17.907 245759 200.000 737000.000 

19.492 737279 200.000 865400.000 

20.322 1310719 200.000 874400.000 

20.492 1474559 200.000 929200.000 

20.907 1966079 200.000 909700.000 

21.492 2949119 300.000 1002800.000 

27.492 188743679 400.000 1501000.000 

31.714 3523215359 1300.000 2809400.000 

33.492 12079595519 1500.000 3437000.000 

34.322 21474836479 1800.000 3282100.000 

34.492 24159191039 1600.000 3361000.000 

34.907 32212254719 1600.000 3317500.000 

38.714 450971566079 1800.000 3888400.000 

41.492 3092376453119 2100.000 4481400.000 

42.492 6184752906239 2100.000 4675500.000 

44.907 32985348833279 2400.000 5016000.000 

50.322 1407374883553279 3000.000 6245900.000 

56.322 90071992547409919 3400.000 7628100.000 

59.492 810647932926689279 3600.000 8621100.000 

64.492 25940733853654056959 5300.000 3036900.000 

71.714 3873816255479005839359 6700.000 3231400.000 

74.322 23611832414348226068479 7000.000 3225900.000 

76.907 141670994486089356410879 7200.000 3443100.000 

83.907 18133887294219437620592639 8600.000 3830500.000 

85.907 72535549176877750482370559 9000.000 3979200.000 

90.492 1740853180245066011576893439 9400.000 4418900.000 

98.492 445658414142736898963684720639 12100.000 5315300.000 

119.714 1090382340292313801991404229136220159 16800.000 6902700.000 

119.907 1246151246048358630847319119012823039 18200.000 6862800.000 

122.492 7476907476290151785083914714076938239 16800.000 7238400.000 

124.492 29907629905160607140335658856307752959 18300.000 7453300.000 

125.714 69784469778708083327449870664718090239 20700.000 3778500.000 

128.907 638029437976759618993827388934565396479 23100.000 4996300.000 

148.907 669022355955918694246071548179450845179412479 29000.000 5489400.000 

150.322 1784059615882449851322857461811868920478433279 30500.000 5567600.000 

160.907 2740315569995442971631909061343030661854873518079 37700.000 6699100.000 

161.714 4795552247492025200355840857350303658246028656639 36600.000 6610700.000 

166.492 131535147359781262638331634944465471769033928867839 38000.000 6607700.000 

175.907 89794660597610675294434396122088428727660495440445439 43900.000 7161200.000 

183.714 20114003973864791265953304731347808034995950978659778559 41100.000 7745400.000 

186.322 122599643269271108668667762172024734689499129774688174079 46700.000 7902700.000 

194.492 35308697261550079296576315505543123590575749375110194135039 60800.000 
10142000.000 

198.492 564939156184801268745221048088689977449211990001763106160639 57700.000 
9662000.000 

205.907 96416282655539416532517725540469756151332179626967570118082559 58000.000 
10106900.000 

227.907 404399200007259596920005226305294460104557166338108587216554153738239 78500.000 
12115500.000 

250.322 2261564242916331941866620800950935700259179388000792266395655937654553313279 96000.000 14143400.000 

261.492 5210644015679228794060694325390955853397149309953825381775591280356090833797119 113200.000 7705700.000 

269.907 1778566490685176761706050329733446264626226964464239063646068490361545671269416959 112600.000 7870300.000 

272.322 9485687950320942729098935091911713411339877143809275006112365281928243580103557119 116800.000 8054200.000 

276.322 151771007205135083665582961470587414581438034300948400097797844510851897281656913919 124200.000 8208400.000 

292.90 14919697092293599264661467444404625203013684523920431523213919306794784910376001265991679 156900.000 8840600.000 

296.907 238715153476697588234583479110474003248218952382726904371422708908716558566016020255866879 153600.000 9084300.000 



==> figs/benchmark_data_ssing_prob.dat <==
p PointMult_Avg PointCount_Avg

29 70.000 110.000 

31 80.000 110.000 

37 90.000 160.000 

41 70.000 170.000 

43 90.000 200.000 

47 80.000 240.000 

53 90.000 300.000 

59 70.000 350.000 

61 90.000 410.000 

67 90.000 480.000 

71 70.000 520.000 

73 100.000 580.000 

79 80.000 660.000 

83 90.000 750.000 

89 90.000 840.000 

97 110.000 1090.000 

101 90.000 1160.000 

103 110.000 1250.000 

107 100.000 1280.000 

109 110.000 1370.000 

113 100.000 1440.000 

127 120.000 1900.000 

131 80.000 1930.000 

137 110.000 2220.000 

139 100.000 2220.000 

149 100.000 2620.000 

151 100.000 2620.000 

157 130.000 3060.000 

163 130.000 3180.000 

167 90.000 3350.000 

173 120.000 3640.000 

179 90.000 3690.000 

181 130.000 4000.000 

191 100.000 4380.000 

193 140.000 4490.000 

197 130.000 4740.000 

199 110.000 4800.000 

211 130.000 5200.000 



==> figs/benchmark_data_sspecial_prob.dat <==
p PointMult_Avg Cartier_Avg

29 0.005 0.003

31 0.002 0.004

37 0.002 0.006

41 0.002 0.008

43 0.001 0.009

47 0.002 0.011

53 0.001 0.015

59 0.002 0.023

61 0.001 0.026

67 0.001 0.033

71 0.002 0.037

73 0.001 0.041

79 0.001 0.050

83 0.001 0.055

89 0.001 0.067

97 0.001 0.084

101 0.001 0.091

103 0.001 0.099

107 0.001 0.107

109 0.001 0.115

113 0.001 0.125

127 0.001 0.179

131 0.001 0.199

137 0.001 0.217

139 0.001 0.228

149 0.001 0.271

151 0.001 0.285

157 0.001 0.319

163 0.001 0.337

167 0.001 0.353

173 0.001 0.393

179 0.001 0.424

181 0.001 0.445

191 0.001 0.506

193 0.001 0.523

197 0.001 0.556

199 0.001 0.575

211 0.001 0.689


